PLE: Physical-Engineering's Last Exam

Frontier language models now score above 90% on popular knowledge benchmarks and are increasingly deployed as agents that carry out multi-hour professional work. Yet no existing benchmark tests whether they can perform the real-world, economically valuable work of a professional physical engineer, such as modelling physics and legal code requirements across a multi-format project corpus, optimising material and installation costs, and issuing 2D/3D engineering design packages that a licensed reviewer would sign off on. Existing engineering benchmarks focus on textbook question answering, isolated tool calls or self-contained toy design problems. As a result, most of these benchmarks are already saturated by leading agents and solving them is far away from delivering real engineering design. We introduce PLE, a benchmark of 85 long-horizon, agentic tasks in professional physical engineering consisting of electrical, civil, structural and mechanical engineering, where solving a task means completing a realistic, billable engineering deliverable. PLE combines two complementary curation paths. Expert-Authored tasks are created end to end by practising engineers from a professional data provider's expert pool. Co-Authored tasks start from problem statements written by practising engineers; an adversarial Creator-Solver agent pipeline constructs each task's realistic project environment, executable grader and reference deliverables before sending them to expert engineers for validation and difficulty intensification. We evaluate a variety of frontier LLMs under seven publicly available agent harnesses. Even the strongest configuration reaches a mean score of only 50.6%, while spending 27M tokens and 63 minutes per task on average, demonstrating the substantial gap between current agents and autonomous physical engineering design.

==> data/fig_pertask_coauth.dat <==
rank score
1 0.0
2 0.0
7 24.2
8 24.4
10 29.0
11 29.5
12 30.3
13 30.9
14 31.1
15 31.3
17 32.4
19 33.3
20 33.3
21 33.7
25 34.7
26 34.8
28 36.2
29 36.8
31 36.9
33 37.5
34 37.9
35 38.0
36 38.2
37 38.3
38 38.6
44 44.5
45 44.7
48 49.6
55 61.1
56 61.9
60 63.4
67 69.9
69 72.6
72 78.5
73 80.7
76 86.8
79 91.2
82 95.0
83 95.6
84 100.0
85 100.0


==> data/fig_pertask_expert.dat <==
rank score
3 6.7
4 14.5
5 20.6
6 24.1
9 25.3
16 31.6
18 32.8
22 33.7
23 33.9
24 34.5
27 35.7
30 36.9
32 37.1
39 39.1
40 42.0
41 43.0
42 43.3
43 43.5
46 45.4
47 49.2
49 50.4
50 53.9
51 55.2
52 55.2
53 55.4
54 58.8
57 62.2
58 63.3
59 63.4
61 64.0
62 65.2
63 66.2
64 68.2
65 69.3
66 69.7
68 70.3
70 73.4
71 75.6
74 81.4
75 82.2
77 87.8
78 89.0
80 91.8
81 93.9


==> data/leaderboard_score_cost.json <==
{
 "source": "/tmp/b3/s3/20261020T1557Z-stage3/block.release.txt",
 "source_md5": "7bd40a37be66072fbcc8fd75ca047040",
 "as_of": "2026-10-20T15:17:30Z",
 "generated": "2026-10-20T16:21:57Z",
 "tasks": 85,
 "reps": 3,
 "equation": "mean over items of 0.4 p + 0.6 [h=1] clip((O - O_naive)/(1 - O_naive), 0, 1)",
 "cost_note": "cost per task: the board's mean over the 85 tasks (list prices; token-estimated for agy with non-Gemini models)",
 "opus55": "scores and costs from the block",
 "cost_fallback": "/tmp/b3/s3/20261020T0841Z-stage3/block.release.txt",
 "excluded_models": [
  "DeepSeek-V4.1-Flash",
  "Gemma 4 26B",
  "Qwen3-Next 80B",
  "gpt-oss 120B"
 ],
 "pending_models": [],
 "pairs": [
  {
   "model": "Claude Opus 5.5",
   "harness": "claude-code",
   "family": "anthropic",
   "score": 0.506,
   "std": 0.014,
   "cost": 17.1839,
   "estimated": false,
   "open_slots": 0,
   "front": true
  },
  {
   "model": "Claude Opus 5.5",
   "harness": "openhands",
   "family": "anthropic",
   "score": 0.499,
   "std": 0.017,
   "cost": 14.8198,
   "estimated": false,
   "open_slots": 0,
   "front": true
  },
  {
   "model": "Claude Opus 5.5",
   "harness": "codex",
   "family": "anthropic",
   "score": 0.493,
   "std": 0.011,
   "cost": 35.1491,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Opus 5.5",
   "harness": "hermes",
   "family": "anthropic",
   "score": 0.486,
   "std": 0.003,
   "cost": 16.4225,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Opus 5.5",
   "harness": "agy",
   "family": "anthropic",
   "score": 0.484,
   "std": 0.015,
   "cost": 42.3236,
   "estimated": true,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "GPT 6 Astra",
   "harness": "codex",
   "family": "openai",
   "score": 0.483,
   "std": 0.005,
   "cost": 9.1513,
   "estimated": false,
   "open_slots": 0,
   "front": true
  },
  {
   "model": "Claude Opus 5.5",
   "harness": "opencode2",
   "family": "anthropic",
   "score": 0.474,
   "std": 0.004,
   "cost": 12.5302,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Opus 5.5",
   "harness": "pi",
   "family": "anthropic",
   "score": 0.473,
   "std": 0.018,
   "cost": 13.3282,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Sonnet 5.5",
   "harness": "agy",
   "family": "anthropic",
   "score": 0.452,
   "std": 0.007,
   "cost": 33.8914,
   "estimated": true,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Sonnet 5.5",
   "harness": "hermes",
   "family": "anthropic",
   "score": 0.437,
   "std": 0.03,
   "cost": 14.7483,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Sonnet 5.5",
   "harness": "claude-code",
   "family": "anthropic",
   "score": 0.436,
   "std": 0.002,
   "cost": 20.0202,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Sonnet 5.5",
   "harness": "pi",
   "family": "anthropic",
   "score": 0.435,
   "std": 0.015,
   "cost": 11.6804,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 4 Argon",
   "harness": "claude-code",
   "family": "google",
   "score": 0.432,
   "std": 0.017,
   "cost": 8.207,
   "estimated": false,
   "open_slots": 0,
   "front": true
  },
  {
   "model": "Claude Sonnet 5.5",
   "harness": "codex",
   "family": "anthropic",
   "score": 0.427,
   "std": 0.021,
   "cost": 41.122,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Opus 5",
   "harness": "agy",
   "family": "anthropic",
   "score": 0.426,
   "std": 0.016,
   "cost": 29.5915,
   "estimated": true,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Sonnet 5.5",
   "harness": "opencode2",
   "family": "anthropic",
   "score": 0.423,
   "std": 0.006,
   "cost": 10.4834,
   "estimated": false,
   "open_slots": 1,
   "front": false
  },
  {
   "model": "Claude Sonnet 5.5",
   "harness": "openhands",
   "family": "anthropic",
   "score": 0.422,
   "std": 0.012,
   "cost": 15.2789,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Opus 5",
   "harness": "openhands",
   "family": "anthropic",
   "score": 0.419,
   "std": 0.004,
   "cost": 17.8169,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 4 Argon",
   "harness": "agy",
   "family": "google",
   "score": 0.417,
   "std": 0.01,
   "cost": 7.2445,
   "estimated": false,
   "open_slots": 0,
   "front": true
  },
  {
   "model": "Gemini 4 Argon",
   "harness": "hermes",
   "family": "google",
   "score": 0.411,
   "std": 0.012,
   "cost": 7.6092,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Opus 5",
   "harness": "claude-code",
   "family": "anthropic",
   "score": 0.408,
   "std": 0.01,
   "cost": 17.2086,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Opus 5",
   "harness": "pi",
   "family": "anthropic",
   "score": 0.404,
   "std": 0.013,
   "cost": 15.0557,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 4 Argon",
   "harness": "codex",
   "family": "google",
   "score": 0.403,
   "std": 0.006,
   "cost": 7.0905,
   "estimated": false,
   "open_slots": 0,
   "front": true
  },
  {
   "model": "Gemini 4 Argon",
   "harness": "pi",
   "family": "google",
   "score": 0.402,
   "std": 0.011,
   "cost": 6.4139,
   "estimated": false,
   "open_slots": 0,
   "front": true
  },
  {
   "model": "Claude Opus 5",
   "harness": "opencode2",
   "family": "anthropic",
   "score": 0.398,
   "std": 0.009,
   "cost": 13.0036,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Opus 5",
   "harness": "hermes",
   "family": "anthropic",
   "score": 0.396,
   "std": 0.015,
   "cost": 14.2859,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Opus 5",
   "harness": "codex",
   "family": "anthropic",
   "score": 0.388,
   "std": 0.015,
   "cost": 22.3343,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 4 Argon",
   "harness": "opencode2",
   "family": "google",
   "score": 0.384,
   "std": 0.008,
   "cost": 6.8552,
   "estimated": false,
   "open_slots": 1,
   "front": false
  },
  {
   "model": "Claude Fable 5",
   "harness": "claude-code",
   "family": "anthropic",
   "score": 0.349,
   "std": 0.015,
   "cost": 26.8697,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Fable 5",
   "harness": "codex",
   "family": "anthropic",
   "score": 0.347,
   "std": 0.012,
   "cost": 29.2532,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Fable 5",
   "harness": "opencode2",
   "family": "anthropic",
   "score": 0.345,
   "std": 0.012,
   "cost": 22.9241,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Fable 5",
   "harness": "agy",
   "family": "anthropic",
   "score": 0.338,
   "std": 0.009,
   "cost": 54.1939,
   "estimated": true,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Fable 5",
   "harness": "openhands",
   "family": "anthropic",
   "score": 0.334,
   "std": 0.006,
   "cost": 26.1095,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Fable 5",
   "harness": "pi",
   "family": "anthropic",
   "score": 0.33,
   "std": 0.0,
   "cost": 20.29,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Claude Fable 5",
   "harness": "hermes",
   "family": "anthropic",
   "score": 0.328,
   "std": 0.006,
   "cost": 24.9302,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Grok 4.7",
   "harness": "grok-build",
   "family": "other",
   "score": 0.32,
   "std": 0.013,
   "cost": 10.0612,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 4 Argon",
   "harness": "openhands",
   "family": "google",
   "score": 0.311,
   "std": 0.023,
   "cost": 7.4318,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 3.8 Flash",
   "harness": "claude-code",
   "family": "google",
   "score": 0.282,
   "std": 0.003,
   "cost": 2.5539,
   "estimated": false,
   "open_slots": 33,
   "front": true
  },
  {
   "model": "Gemini 3.8 Flash",
   "harness": "codex",
   "family": "google",
   "score": 0.276,
   "std": 0.008,
   "cost": 3.5946,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 3.8 Flash",
   "harness": "openhands",
   "family": "google",
   "score": 0.276,
   "std": 0.006,
   "cost": 3.2109,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 3.8 Flash",
   "harness": "pi",
   "family": "google",
   "score": 0.269,
   "std": 0.02,
   "cost": 2.5258,
   "estimated": false,
   "open_slots": 0,
   "front": true
  },
  {
   "model": "Gemini 3.8 Flash",
   "harness": "agy",
   "family": "google",
   "score": 0.264,
   "std": 0.007,
   "cost": 2.6293,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 3.8 Flash",
   "harness": "opencode2",
   "family": "google",
   "score": 0.26,
   "std": 0.002,
   "cost": 2.3213,
   "estimated": false,
   "open_slots": 0,
   "front": true
  },
  {
   "model": "GLM 5.2",
   "harness": "codex",
   "family": "other",
   "score": 0.253,
   "std": 0.012,
   "cost": 13.1067,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "GLM 5.2",
   "harness": "opencode2",
   "family": "other",
   "score": 0.244,
   "std": 0.007,
   "cost": 12.7227,
   "estimated": false,
   "open_slots": 8,
   "cost_from": "/tmp/b3/s3/20261020T0841Z-stage3/block.release.txt",
   "front": false
  },
  {
   "model": "GLM 5.2",
   "harness": "hermes",
   "family": "other",
   "score": 0.239,
   "std": 0.009,
   "cost": 11.1281,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "GLM 5.2",
   "harness": "pi",
   "family": "other",
   "score": 0.238,
   "std": 0.006,
   "cost": 14.5452,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "GLM 5.2",
   "harness": "agy",
   "family": "other",
   "score": 0.23,
   "std": 0.005,
   "cost": 12.7064,
   "estimated": true,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "GLM 5.2",
   "harness": "openhands",
   "family": "other",
   "score": 0.229,
   "std": 0.003,
   "cost": 16.6189,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "GLM 5.2",
   "harness": "claude-code",
   "family": "other",
   "score": 0.223,
   "std": 0.004,
   "cost": 16.2752,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 3.8 Flash",
   "harness": "hermes",
   "family": "google",
   "score": 0.178,
   "std": 0.026,
   "cost": 2.3457,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 3.1 Pro",
   "harness": "hermes",
   "family": "google",
   "score": 0.142,
   "std": 0.006,
   "cost": 2.3756,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 3.1 Pro",
   "harness": "claude-code",
   "family": "google",
   "score": 0.141,
   "std": 0.004,
   "cost": 3.9778,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 3.1 Pro",
   "harness": "codex",
   "family": "google",
   "score": 0.141,
   "std": 0.007,
   "cost": 3.3456,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 3.1 Pro",
   "harness": "openhands",
   "family": "google",
   "score": 0.14,
   "std": 0.01,
   "cost": 5.4424,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 3.1 Pro",
   "harness": "agy",
   "family": "google",
   "score": 0.137,
   "std": 0.016,
   "cost": 2.553,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 3.1 Pro",
   "harness": "pi",
   "family": "google",
   "score": 0.136,
   "std": 0.003,
   "cost": 2.9057,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Gemini 3.1 Pro",
   "harness": "opencode2",
   "family": "google",
   "score": 0.133,
   "std": 0.002,
   "cost": 2.7485,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Qwen3 Coder 480B",
   "harness": "hermes",
   "family": "alibaba",
   "score": 0.062,
   "std": 0.001,
   "cost": 0.1333,
   "estimated": false,
   "open_slots": 0,
   "front": true
  },
  {
   "model": "Kimi K2 Thinking",
   "harness": "opencode2",
   "family": "other",
   "score": 0.059,
   "std": 0.004,
   "cost": 0.2889,
   "estimated": false,
   "open_slots": 1,
   "front": false
  },
  {
   "model": "Qwen3 Coder 480B",
   "harness": "openhands",
   "family": "alibaba",
   "score": 0.057,
   "std": 0.003,
   "cost": 0.199,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Qwen3 Coder 480B",
   "harness": "claude-code",
   "family": "alibaba",
   "score": 0.056,
   "std": 0.001,
   "cost": 0.1251,
   "estimated": false,
   "open_slots": 16,
   "front": true
  },
  {
   "model": "MiniMax M2",
   "harness": "claude-code",
   "family": "minimax",
   "score": 0.053,
   "std": 0.007,
   "cost": 0.1067,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "MiniMax M2",
   "harness": "hermes",
   "family": "minimax",
   "score": 0.053,
   "std": 0.002,
   "cost": 0.0991,
   "estimated": false,
   "open_slots": 0,
   "front": true
  },
  {
   "model": "Kimi K2 Thinking",
   "harness": "hermes",
   "family": "other",
   "score": 0.052,
   "std": 0.005,
   "cost": 0.289,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "MiniMax M2",
   "harness": "pi",
   "family": "minimax",
   "score": 0.047,
   "std": 0.005,
   "cost": 0.0943,
   "estimated": false,
   "open_slots": 1,
   "front": true
  },
  {
   "model": "Kimi K2 Thinking",
   "harness": "openhands",
   "family": "other",
   "score": 0.047,
   "std": 0.006,
   "cost": 0.248,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Qwen3 Coder 480B",
   "harness": "agy",
   "family": "alibaba",
   "score": 0.045,
   "std": 0.005,
   "cost": 0.4859,
   "estimated": true,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "MiniMax M2",
   "harness": "openhands",
   "family": "minimax",
   "score": 0.045,
   "std": 0.002,
   "cost": 0.1239,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Qwen3 Coder 480B",
   "harness": "codex",
   "family": "alibaba",
   "score": 0.044,
   "std": 0.002,
   "cost": 0.1067,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "MiniMax M2",
   "harness": "codex",
   "family": "minimax",
   "score": 0.044,
   "std": 0.003,
   "cost": 0.0896,
   "estimated": false,
   "open_slots": 0,
   "front": true
  },
  {
   "model": "Kimi K2 Thinking",
   "harness": "claude-code",
   "family": "other",
   "score": 0.044,
   "std": 0.011,
   "cost": 0.2525,
   "estimated": false,
   "open_slots": 13,
   "front": false
  },
  {
   "model": "Qwen3 Coder 480B",
   "harness": "pi",
   "family": "alibaba",
   "score": 0.043,
   "std": 0.004,
   "cost": 0.1426,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Kimi K2 Thinking",
   "harness": "pi",
   "family": "other",
   "score": 0.042,
   "std": 0.003,
   "cost": 0.209,
   "estimated": false,
   "open_slots": 1,
   "front": false
  },
  {
   "model": "Qwen3 Coder 480B",
   "harness": "opencode2",
   "family": "alibaba",
   "score": 0.041,
   "std": 0.002,
   "cost": 0.2049,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "MiniMax M2",
   "harness": "opencode2",
   "family": "minimax",
   "score": 0.039,
   "std": 0.005,
   "cost": 0.0777,
   "estimated": false,
   "open_slots": 1,
   "front": true
  },
  {
   "model": "MiniMax M2",
   "harness": "agy",
   "family": "minimax",
   "score": 0.037,
   "std": 0.003,
   "cost": 0.3266,
   "estimated": true,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Kimi K2 Thinking",
   "harness": "agy",
   "family": "other",
   "score": 0.035,
   "std": 0.002,
   "cost": 0.286,
   "estimated": true,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Kimi K2 Thinking",
   "harness": "codex",
   "family": "other",
   "score": 0.03,
   "std": 0.007,
   "cost": 0.2668,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Llama 4 Maverick",
   "harness": "openhands",
   "family": "meta",
   "score": 0.007,
   "std": 0.002,
   "cost": 0.1838,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Llama 4 Maverick",
   "harness": "pi",
   "family": "meta",
   "score": 0.007,
   "std": 0.003,
   "cost": 0.2557,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Llama 4 Maverick",
   "harness": "claude-code",
   "family": "meta",
   "score": 0.004,
   "std": 0.001,
   "cost": 0.0702,
   "estimated": false,
   "open_slots": 0,
   "front": true
  },
  {
   "model": "Llama 4 Maverick",
   "harness": "agy",
   "family": "meta",
   "score": 0.001,
   "std": 0.001,
   "cost": 0.0602,
   "estimated": true,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Llama 4 Maverick",
   "harness": "hermes",
   "family": "meta",
   "score": 0.001,
   "std": 0.0,
   "cost": 0.0509,
   "estimated": false,
   "open_slots": 0,
   "front": true
  },
  {
   "model": "Llama 4 Maverick",
   "harness": "codex",
   "family": "meta",
   "score": 0.0,
   "std": 0.0,
   "cost": 0.093,
   "estimated": false,
   "open_slots": 0,
   "front": false
  },
  {
   "model": "Llama 4 Maverick",
   "harness": "opencode2",
   "family": "meta",
   "score": 0.0,
   "std": 0.0,
   "cost": 0.0041,
   "estimated": false,
   "open_slots": 0,
   "front": true
  }
 ]
}
